Ultracold Bosons in a Tilted Multi-level Double-Well Potential

The N -body problem in a double well requires new features for quantum information processing, macroscopic quantum superposition, and other fundamental studies of quantum many body physics in ultracold atoms. One needs (a) tilt, and (b) to go beyond the single-particle ground state in each well, i.e., to two or more energy levels. For (a), we show that a small potential difference between the wells, or tilt, causes the decoherence of Schrodinger cat states. However, these states reappear when the tilt can be compensated by atom-atom interactions; these tilted cat states constitute partial cats that are protected from decoherence by the many body wavefunction. For (b), we provide explicit criteria for when two energy levels are needed to describe the state space. For typical experimental parameters, two levels are indeed required for creation of cat states.

==> response.txt <==
Dear Dr. Johnson,

We appreciate the referee's comments on our work.  The referee 
suggested a few minor changes which have been made.  In addition, the 
referee made several helpful suggestions regarding our numerical 
comparisons with current experiments.  In response, we have modified 
our work to better reflect realistic experimental conditions.

Below, we provide detailed response to the referee's comments.

We would like to mention briefly that the impact of this work continues 
to grow. LDC gave invited talks on the subject at leading centers of quantum
mechanics research in Europe this summer, including the Max Planck Institute 
for Quantum Optics, the Institute of Quantum Optics and Quantum Information 
in Innsbruck, and ETH Zurich.  Leading experimental groups at U. Heidelberg 
(Oberthaler), and U. Innsbruck (Grimm) are making immediate use of the
material in this manuscript in present experiments.  Therefore, as we have 
now implemented all changes requested by the referee, we hope that the editor 
finds that our manuscript is now ready for publication in Physical Review 
Letters.


Sincerely,

Dimitri R. Dounas-Frazer

Ann M. Hermundstad

Lincoln D. Carr

----------------------------------------------------------------------
Response to Referee A -- LW10472/Dounas-Frazer
----------------------------------------------------------------------

1.  The work of Alon et al. has been cited as Ref. [17].

2.  The suggested change has been made.  The sentence preceding Eq. 
(1) now reads "An approximate two-level Hamiltonian..."

3.  By ``mean field'' we were referring to modified Gross-Pitaevskii,
multi-configurational Hartree Fock methods, and other such treatments
which do not use a truncated single-particle wavefunction basis.
We now reference those methods and have removed the term  ``mean field'' 
from our discussion, as we agree that the term can be ambiguous.
Our new discussion, at the end of the paragraph preceeding Eq.(4), reads:  
``Finally, we note that the use of single-particle wavefunctions and 
only a few levels is appropriate to the experimentally vital regime 
$|N U^0| \lesssim 2\hbar\omega$. When $|N U^0| \gtrsim \hbar\omega$ 
our approximation is inaccurate and alternative treatments become 
necessary~[17,18,30].''

4.  The tunneling and interaction energies are independent 
parameters.  The ratio $J^0/\hbar\omega$ can be held fixed while 
$J^0/U^0$ varies.  A sentence to this effect has been included six 
lines above Eq. (4).

5.  The expressions for $U^1$ and $U^{01}$ above Eq. (4) have been 
corrected.  We thank the referee for his/her careful attention.

6.  The hopping energies $J^{\ell}$ mix left and right wells.  The 
interaction energy $U^{01}$ is responsible for the mixing of energy 
levels.  However, the referee was right to challenge this statement.  
As $U^{01}>0$ in Fig. 1, the sentence in question has been changed to 
read, "In the case of Fig. 1, mixing of levels is negligible."

7.  We thank the referee for pointing out this mistake.  The sentence 
now correctly references condition (10).

8a. A "tilting parameter" $\theta$ has been added to the potential of 
Eq. (16).

8b. We have modified our numerical analysis keeping the well depths in
mind.  We now use a barrier height of $v_1 = 106Er$.  Such a deep 
value is necessary to access the regime $J^0/U^0<<1$.  The footnote 
[32] has been added to briefly discuss tunneling resonances in the 
regime $J^0/U^0<<N$.  This regime is easily accessible with a more 
realistic barrier height of 40 recoils.

8c. The transverse confinement can now be found 4 lines below 
Eq. (16).  For the purposes of our calculations, we use 
$\omega_{\perp}$ = 3.23 kHz.  In addition, our modified calculations 
yield a value of $U^0$ = 1.6 kHz, closer to the value of 2.88 kHz in 
Ref. [16].

8d. We agree with the referee.  Throughout the paragraph containing 
Eq. (16), energies are quoted in units of 
$E_r = \hbar^2k^2/2m$ = 22 kHz.

